Metric Multiview Geometry---a Catalogue in Low Dimensions

We systematically compile an exhaustive catalogue of multiview varieties and anchored multiview varieties arising from projections of points, lines, and planes in 1, 2, and 3-dimensional projective spaces. We say that two such varieties are ED-equivalent if there is a linear isomorphism between them that preserves ED-critical points. This gives rise to fourteen representatives, at most two of which are equivalent, and we determine various properties---dimension, set-theoretic equations, and multidegrees---for all varieties featured in our catalogue. In the case of points, we also present a complementary study of resectioning varieties and their singular loci. Finally, we propose conjectures for the Euclidean distance degrees of all varieties appearing in our comprehensive compilation.

==> Code/Manifest.toml <==
# This file is machine-generated - editing it directly is not advised

julia_version = "1.12.5"
manifest_format = "2.0"
project_hash = "95b189b12ef4fb5d988ef88f4407cca312107d3b"

[[deps.ADTypes]]
deps = ["PrecompileTools"]
git-tree-sha1 = "629de23e1c16911b439dabd2303c08af9575b226"
uuid = "47edcb42-4c32-4615-8424-f2b9edc5f35b"
version = "1.24.0"

    [deps.ADTypes.extensions]
    ADTypesChainRulesCoreExt = "ChainRulesCore"
    ADTypesConstructionBaseExt = "ConstructionBase"
    ADTypesEnzymeCoreExt = "EnzymeCore"

    [deps.ADTypes.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    ConstructionBase = "187b0558-2788-49d3-abe0-74a17ed4e7c9"
    EnzymeCore = "f151be2c-9106-41f4-ab19-57ee4f262869"

[[deps.AbstractLattices]]
git-tree-sha1 = "763b6f3f6bfabd72c7e262cbb5ddfd43fd5c6398"
uuid = "398f06c4-4d28-53ec-89ca-5b2656b7603d"
version = "0.3.1"

[[deps.Accessors]]
deps = ["CompositionsBase", "ConstructionBase", "Dates", "InverseFunctions", "MacroTools"]
git-tree-sha1 = "7063ad1083578215c7c4bf410368150abe8d5524"
uuid = "7d9f7c33-5ae7-4f3b-8dc6-eff91059b697"
version = "0.1.45"

    [deps.Accessors.extensions]
    AxisKeysExt = "AxisKeys"
    IntervalSetsExt = "IntervalSets"
    LinearAlgebraExt = "LinearAlgebra"
    StaticArraysExt = "StaticArrays"
    StructArraysExt = "StructArrays"
    TestExt = "Test"
    UnitfulExt = "Unitful"

    [deps.Accessors.weakdeps]
    AxisKeys = "94b1ba4f-4ee9-5380-92f1-94cde586c3c5"
    IntervalSets = "8197267c-284f-5f27-9208-e0e47529a953"
    LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"
    StructArrays = "09ab397b-f2b6-538f-b94a-2f83cf4a842a"
    Test = "8dfed614-e22c-5e08-85e1-65c5234f0b40"
    Unitful = "1986cc42-f94f-5a68-af5c-568840ba703d"

[[deps.Adapt]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "dee8388a9bec89c8713ad176f96960ae2f98598a"
uuid = "79e6a3ab-5dfb-504d-930d-738a2a938a0e"
version = "4.7.4"
weakdeps = ["SparseArrays", "StaticArrays"]

    [deps.Adapt.extensions]
    AdaptSparseArraysExt = "SparseArrays"
    AdaptStaticArraysExt = "StaticArrays"

[[deps.AliasTables]]
deps = ["PtrArrays", "Random"]
git-tree-sha1 = "9876e1e164b144ca45e9e3198d0b689cadfed9ff"
uuid = "66dad0bd-aa9a-41b7-9441-69ab47430ed8"
version = "1.1.3"

[[deps.Arblib]]
deps = ["FLINT_jll", "LinearAlgebra", "Random", "ScopedValues", "Serialization", "SpecialFunctions"]
git-tree-sha1 = "db27dac15468d5371133cace964118c6da9ab4fc"
uuid = "fb37089c-8514-4489-9461-98f9c8763369"
version = "1.8.1"

    [deps.Arblib.extensions]
    ArblibForwardDiffExt = "ForwardDiff"

    [deps.Arblib.weakdeps]
    ForwardDiff = "f6369f11-7733-5829-9624-2563aa707210"

[[deps.ArrayInterface]]
deps = ["Adapt", "LinearAlgebra"]
git-tree-sha1 = "1aec1ff0dcaa83a484e7f72097562fa3102c6722"
uuid = "4fba245c-0d91-5ea0-9b3e-6abc04ee57a9"
version = "7.30.2"

    [deps.ArrayInterface.extensions]
    ArrayInterfaceAMDGPUExt = "AMDGPU"
    ArrayInterfaceBandedMatricesExt = "BandedMatrices"
    ArrayInterfaceBlockBandedMatricesExt = "BlockBandedMatrices"
    ArrayInterfaceCUDAExt = "CUDA"
    ArrayInterfaceCUDSSExt = ["CUDSS", "CUDA"]
    ArrayInterfaceChainRulesCoreExt = "ChainRulesCore"
    ArrayInterfaceChainRulesExt = "ChainRules"
    ArrayInterfaceFillArraysExt = "FillArrays"
    ArrayInterfaceGPUArraysCoreExt = "GPUArraysCore"
    ArrayInterfaceGPUArraysCoreTrackerExt = ["GPUArraysCore", "Tracker"]
    ArrayInterfaceMetalExt = "Metal"
    ArrayInterfaceReverseDiffExt = "ReverseDiff"
    ArrayInterfaceSparseArraysExt = "SparseArrays"
    ArrayInterfaceStaticArraysCoreExt = "StaticArraysCore"
    ArrayInterfaceTrackerExt = "Tracker"

    [deps.ArrayInterface.weakdeps]
    AMDGPU = "21141c5a-9bdb-4563-92ae-f87d6854732e"
    BandedMatrices = "aae01518-5342-5314-be14-df237901396f"
    BlockBandedMatrices = "ffab5731-97b5-5995-9138-79e8c1846df0"
    CUDA = "052768ef-5323-5732-b1bb-66c8b64840ba"
    CUDSS = "45b445bb-4962-46a0-9369-b4df9d0f772e"
    ChainRules = "082447d4-558c-5d27-93f4-14fc19e9eca2"
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    FillArrays = "1a297f60-69ca-5386-bcde-b61e274b549b"
    GPUArraysCore = "46192b85-c4d5-4398-a991-12ede77f4527"
    Metal = "dde4c033-4e86-420c-a63e-0dd931031962"
    ReverseDiff = "37e2e3b7-166d-5795-8a7a-e32c996b4267"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    StaticArraysCore = "1e83bf80-4336-4d27-bf5d-d5a4f845583c"
    Tracker = "9f7883ad-71c0-57eb-9f7f-b5c9e6d3789c"

[[deps.Artifacts]]
uuid = "56f22d72-fd6d-98f1-02f0-08ddc0907c33"
version = "1.11.0"

[[deps.Base64]]
uuid = "2a0f44e3-6c83-55bd-87e4-b1978d98bd5f"
version = "1.11.0"

[[deps.BitTwiddlingConvenienceFunctions]]
deps = ["Static"]
git-tree-sha1 = "f21cfd4950cb9f0587d5067e69405ad2acd27b87"
uuid = "62783981-4cbd-42fc-bca8-16325de8dc4b"
version = "0.1.6"

[[deps.CPUSummary]]
deps = ["CpuId", "IfElse", "PrecompileTools", "Preferences", "Static"]
git-tree-sha1 = "f3a21d7fc84ba618a779d1ed2fcca2e682865bab"
uuid = "2a0fbf3d-bb9c-48f3-b0a9-814d99fd7ab9"
version = "0.2.7"

[[deps.CloseOpenIntervals]]
deps = ["Static", "StaticArrayInterface"]
git-tree-sha1 = "05ba0d07cd4fd8b7a39541e31a7b0254704ea581"
uuid = "fb6a15b2-703c-40df-9091-08a04967cfa9"
version = "0.1.13"

[[deps.Combinatorics]]
git-tree-sha1 = "c761b00e7755700f9cdf5b02039939d1359330e1"
uuid = "861a8166-3701-5b0c-9a16-15d98fcdc6aa"
version = "1.1.0"

[[deps.CommonSolve]]
deps = ["PrecompileTools"]
git-tree-sha1 = "6c389fa857f6ca5a95474b52a52023fd77f24cb7"
uuid = "38540f10-b2f7-11e9-35d8-d573e4eb0ff2"
version = "0.2.14"

[[deps.CommonWorldInvalidations]]
deps = ["PrecompileTools"]
git-tree-sha1 = "7c4ea0adfb7238bf4678aa36325863fab6163f6f"
uuid = "f70d9fcc-98c5-4d4a-abd7-e4cdeebd8ca8"
version = "1.2.2"

[[deps.Compat]]
deps = ["TOML", "UUIDs"]
git-tree-sha1 = "9d8a54ce4b17aa5bdce0ea5c34bc5e7c340d16ad"
uuid = "34da2185-b29b-5c13-b0c7-acf172513d20"
version = "4.18.1"
weakdeps = ["Dates", "LinearAlgebra"]

    [deps.Compat.extensions]
    CompatLinearAlgebraExt = "LinearAlgebra"

[[deps.CompilerSupportLibraries_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "e66e0078-7015-5450-92f7-15fbd957f2ae"
version = "1.3.0+1"

[[deps.CompositionsBase]]
git-tree-sha1 = "802bb88cd69dfd1509f6670416bd4434015693ad"
uuid = "a33af91c-f02d-484b-be07-31d278c5ca2b"
version = "0.1.2"
weakdeps = ["InverseFunctions"]

    [deps.CompositionsBase.extensions]
    CompositionsBaseInverseFunctionsExt = "InverseFunctions"

[[deps.ConstructionBase]]
git-tree-sha1 = "b4b092499347b18a015186eae3042f72267106cb"
uuid = "187b0558-2788-49d3-abe0-74a17ed4e7c9"
version = "1.6.0"

    [deps.ConstructionBase.extensions]
    ConstructionBaseIntervalSetsExt = "IntervalSets"
    ConstructionBaseLinearAlgebraExt = "LinearAlgebra"
    ConstructionBaseStaticArraysExt = "StaticArrays"

    [deps.ConstructionBase.weakdeps]
    IntervalSets = "8197267c-284f-5f27-9208-e0e47529a953"
    LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"

[[deps.CpuId]]
deps = ["Markdown", "PrecompileTools"]
git-tree-sha1 = "5dbd5150b96f29553fc3b553c6bfb0eadf7ac204"
uuid = "adafc99b-e345-5852-983c-f28acb93d879"
version = "0.3.3"

[[deps.Crayons]]
git-tree-sha1 = "54b76cbb40d9a0f5368c880725b2f141da77c94f"
uuid = "a8cc5b0e-0ffa-5ad4-8c14-923d3ee1735f"
version = "4.2.0"

[[deps.DataAPI]]
git-tree-sha1 = "abe83f3a2f1b857aac70ef8b269080af17764bbe"
uuid = "9a962f9c-6df0-11e9-0e5d-c546b8b5ee8a"
version = "1.16.0"

[[deps.DataStructures]]
deps = ["OrderedCollections"]
git-tree-sha1 = "b0bc6d2cad1fed8b7fd59a1551a991cb3d2809e6"
uuid = "864edb3b-99cc-5e75-8d2d-829cb0a9cfe8"
version = "0.19.6"

[[deps.DataValueInterfaces]]
git-tree-sha1 = "bfc1187b79289637fa0ef6d4436ebdfe6905cbd6"
uuid = "e2d170a0-9d28-54be-80f0-106bbe20a464"
version = "1.0.0"

[[deps.Dates]]
deps = ["Printf"]
uuid = "ade2ca70-3891-5945-98fb-dc099432e06a"
version = "1.11.0"

[[deps.DelimitedFiles]]
deps = ["Mmap"]
git-tree-sha1 = "9e2f36d3c96a820c678f2f1f1782582fcf685bae"
uuid = "8bb1440f-4735-579b-a4ab-409b98df4dab"
version = "1.9.1"

[[deps.DifferentiationInterface]]
deps = ["ADTypes", "LinearAlgebra"]
git-tree-sha1 = "0693d8b0a4608ff289d228ab4c598df5894845cd"
uuid = "a0c0ee7d-e4b9-4e03-894e-1c5f64a51d63"
version = "0.7.21"

    [deps.DifferentiationInterface.extensions]
    DifferentiationInterfaceChainRulesCoreExt = "ChainRulesCore"
    DifferentiationInterfaceDiffractorExt = "Diffractor"
    DifferentiationInterfaceEnzymeExt = ["EnzymeCore", "Enzyme"]
    DifferentiationInterfaceFastDifferentiationExt = "FastDifferentiation"
    DifferentiationInterfaceFiniteDiffExt = "FiniteDiff"
    DifferentiationInterfaceFiniteDifferencesExt = "FiniteDifferences"
    DifferentiationInterfaceForwardDiffExt = ["ForwardDiff", "DiffResults"]
    DifferentiationInterfaceGPUArraysCoreExt = ["GPUArraysCore", "Adapt"]
    DifferentiationInterfaceGTPSAExt = "GTPSA"
    DifferentiationInterfaceHyperHessiansExt = "HyperHessians"
    DifferentiationInterfaceMooncakeExt = "Mooncake"
    DifferentiationInterfacePolyesterForwardDiffExt = ["PolyesterForwardDiff", "ForwardDiff", "DiffResults"]
    DifferentiationInterfaceReverseDiffExt = ["ReverseDiff", "DiffResults"]
    DifferentiationInterfaceSparseArraysExt = "SparseArrays"
    DifferentiationInterfaceSparseConnectivityTracerExt = "SparseConnectivityTracer"
    DifferentiationInterfaceSparseMatrixColoringsExt = "SparseMatrixColorings"
    DifferentiationInterfaceStaticArraysExt = "StaticArrays"
    DifferentiationInterfaceSymbolicsExt = "Symbolics"
    DifferentiationInterfaceTrackerExt = "Tracker"
    DifferentiationInterfaceZygoteExt = ["Zygote", "ForwardDiff"]

    [deps.DifferentiationInterface.weakdeps]
    Adapt = "79e6a3ab-5dfb-504d-930d-738a2a938a0e"
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    DiffResults = "163ba53b-c6d8-5494-b064-1a9d43ac40c5"
    Diffractor = "9f5e2b26-1114-432f-b630-d3fe2085c51c"
    Enzyme = "7da242da-08ed-463a-9acd-ee780be4f1d9"
    EnzymeCore = "f151be2c-9106-41f4-ab19-57ee4f262869"
    FastDifferentiation = "eb9bf01b-bf85-4b60-bf87-ee5de06c00be"
    FiniteDiff = "6a86dc24-6348-571c-b903-95158fe2bd41"
    FiniteDifferences = "26cc04aa-876d-5657-8c51-4c34ba976000"
    ForwardDiff = "f6369f11-7733-5829-9624-2563aa707210"
    GPUArraysCore = "46192b85-c4d5-4398-a991-12ede77f4527"
    GTPSA = "b27dd330-f138-47c5-815b-40db9dd9b6e8"
    HyperHessians = "06b494a0-c8e0-40cc-ad32-d99506a00a6c"
    Mooncake = "da2b9cff-9c12-43a0-ae48-6db2b0edb7d6"
    PolyesterForwardDiff = "98d1487c-24ca-40b6-b7ab-df2af84e126b"
    ReverseDiff = "37e2e3b7-166d-5795-8a7a-e32c996b4267"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    SparseConnectivityTracer = "9f842d2f-2579-4b1d-911e-f412cf18a3f5"
    SparseMatrixColorings = "0a514795-09f3-496d-8182-132a7b665d35"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"
    Symbolics = "0c5d862f-8b57-4792-8d23-62f2024744c7"
    Tracker = "9f7883ad-71c0-57eb-9f7f-b5c9e6d3789c"
    Zygote = "e88e6eb3-aa80-5325-afca-941959d7151f"

[[deps.Distributed]]
deps = ["Random", "Serialization", "Sockets"]
uuid = "8ba89e20-285c-5b6f-9357-94700520ee1b"
version = "1.11.0"

[[deps.Distributions]]
deps = ["AliasTables", "FillArrays", "LinearAlgebra", "PDMats", "Printf", "QuadGK", "Random", "Roots", "SpecialFunctions", "Statistics", "StatsAPI", "StatsBase", "StatsFuns"]
git-tree-sha1 = "a958ab3a40c755563f5e1405c0846cb0446bf19d"
uuid = "31c24e10-a181-5473-b8eb-7969acd0382f"
version = "0.25.131"

    [deps.Distributions.extensions]
    DistributionsChainRulesCoreExt = "ChainRulesCore"
    DistributionsDensityInterfaceExt = "DensityInterface"
    DistributionsSparseConnectivityTracerExt = "SparseConnectivityTracer"
    DistributionsTestExt = "Test"

    [deps.Distributions.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    DensityInterface = "b429d917-457f-4dbc-8f4c-0cc954292b1d"
    SparseConnectivityTracer = "9f842d2f-2579-4b1d-911e-f412cf18a3f5"
    Test = "8dfed614-e22c-5e08-85e1-65c5234f0b40"

[[deps.DocStringExtensions]]
git-tree-sha1 = "7442a5dfe1ebb773c29cc2962a8980f47221d76c"
uuid = "ffbed154-4ef7-542d-bbb7-c09d3a79fcae"
version = "0.9.5"

[[deps.DynamicPolynomials]]
deps = ["LinearAlgebra", "MultivariatePolynomials", "MutableArithmetics", "Reexport", "StarAlgebras"]
git-tree-sha1 = "b95c4325301d86a6a1b59790b71f7269a8702dd5"
uuid = "7c1d4256-1411-5781-91ec-d7bc3513ac07"
version = "0.6.8"

[[deps.ElasticArrays]]
deps = ["Adapt"]
git-tree-sha1 = "75e5697f521c9ab89816d3abeea806dfc5afb967"
uuid = "fdbdab4c-e67f-52f5-8c3f-e7b388dad3d4"
version = "1.2.12"

[[deps.EnumX]]
git-tree-sha1 = "c49898e8438c828577f04b92fc9368c388ac783c"
uuid = "4e289a0a-7415-4d19-859d-a7e5c4648b56"
version = "1.0.7"

[[deps.FLINT_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPFR_jll", "OpenBLAS32_jll"]
git-tree-sha1 = "2e37c236c0c3e714b540ecc6220e547464845349"
uuid = "e134572f-a0d5-539d-bddf-3cad8db41a82"
version = "301.600.0+0"

[[deps.FillArrays]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "417289ac840d201005d9ed16789a46defccbe36d"
uuid = "1a297f60-69ca-5386-bcde-b61e274b549b"
version = "1.18.1"
weakdeps = ["PDMats", "SparseArrays", "StaticArrays", "Statistics"]

    [deps.FillArrays.extensions]
    FillArraysPDMatsExt = "PDMats"
    FillArraysSparseArraysExt = "SparseArrays"
    FillArraysStaticArraysExt = "StaticArrays"
    FillArraysStatisticsExt = "Statistics"

[[deps.FiniteDiff]]
deps = ["ArrayInterface", "LinearAlgebra", "Setfield"]
git-tree-sha1 = "5031f23e040bf17082e5b52422d77b5e844eefb1"
uuid = "6a86dc24-6348-571c-b903-95158fe2bd41"
version = "2.33.0"

    [deps.FiniteDiff.extensions]
    FiniteDiffBandedMatricesExt = "BandedMatrices"
    FiniteDiffBlockBandedMatricesExt = "BlockBandedMatrices"
    FiniteDiffSparseArraysExt = "SparseArrays"
    FiniteDiffStaticArraysExt = "StaticArrays"

    [deps.FiniteDiff.weakdeps]
    BandedMatrices = "aae01518-5342-5314-be14-df237901396f"
    BlockBandedMatrices = "ffab5731-97b5-5995-9138-79e8c1846df0"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"

[[deps.Future]]
deps = ["Random"]
uuid = "9fa8497b-333b-5362-9e8d-4d0656e87820"
version = "1.11.0"

[[deps.GMP_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "781609d7-10c4-51f6-84f2-b8444358ff6d"
version = "6.3.0+2"

[[deps.Gamma]]
deps = ["LogExpFunctions"]
git-tree-sha1 = "becc397f7cfb06e343496ae6ffb04818a851da51"
uuid = "a0844989-3bd2-4988-8bea-c9407ab0941b"
version = "1.2.0"

[[deps.HashArrayMappedTries]]
git-tree-sha1 = "2eaa69a7cab70a52b9687c8bf950a5a93ec895ae"
uuid = "076d061b-32b6-4027-95e0-9a2c6f6d7e74"
version = "0.2.0"

[[deps.HomotopyContinuation]]
deps = ["Arblib", "DelimitedFiles", "DynamicPolynomials", "ElasticArrays", "FiniteDiff", "IntervalTrees", "IterTools", "LRUCache", "LinearAlgebra", "LoopVectorization", "MixedSubdivisions", "MultivariatePolynomials", "Parameters", "PrettyTables", "Printf", "ProgressMeter", "ProjectiveVectors", "Random", "Reexport", "SemialgebraicSets", "SimpleGraphs", "StructArrays", "SymEngine_jll", "TreeViews"]
git-tree-sha1 = "e33dd1268d173385334072fffd9e3dd43e6106d3"
uuid = "f213a82b-91d6-5c5d-acf7-10f1c761b327"
version = "2.22.4"

[[deps.HostCPUFeatures]]
deps = ["BitTwiddlingConvenienceFunctions", "IfElse", "Libdl", "Preferences", "Static"]
git-tree-sha1 = "af9ab7d1f70739a47f03be78771ebda38c3c71bf"
uuid = "3e5b6fbb-0976-4d2c-9146-d79de83f2fb0"
version = "0.1.18"

[[deps.HypergeometricFunctions]]
deps = ["Gamma", "LinearAlgebra"]
git-tree-sha1 = "31bb6c92405c084617facc1d7ed9eb6c402d061e"
uuid = "34004b35-14d8-5ef3-9330-4cdb6864b03a"
version = "0.3.30"

[[deps.IfElse]]
git-tree-sha1 = "debdd00ffef04665ccbb3e150747a77560e8fad1"
uuid = "615f187c-cbe4-4ef1-ba3b-2fcf58d6d173"
version = "0.1.1"

[[deps.IntegerMathUtils]]
git-tree-sha1 = "c72458f1962faeb003bf23cbdb75164fe6280906"
uuid = "18e54dd8-cb9d-406c-a71d-865a43cbb235"
version = "0.1.4"

[[deps.InteractiveUtils]]
deps = ["Markdown"]
uuid = "b77e0a4c-d291-57a0-90e8-8db25a27a240"
version = "1.11.0"

[[deps.IntervalTrees]]
git-tree-sha1 = "dc3b97bb5c9cb7c437f74027309f2c2f09a82aaf"
uuid = "524e6230-43b7-53ae-be76-1e9e4d08d11b"
version = "1.1.0"

[[deps.InverseFunctions]]
git-tree-sha1 = "a779299d77cd080bf77b97535acecd73e1c5e5cb"
uuid = "3587e190-3f89-42d0-90ee-14403ec27112"
version = "0.1.17"
weakdeps = ["Dates", "Test"]

    [deps.InverseFunctions.extensions]
    InverseFunctionsDatesExt = "Dates"
    InverseFunctionsTestExt = "Test"

[[deps.IrrationalConstants]]
git-tree-sha1 = "b2d91fe939cae05960e760110b328288867b5758"
uuid = "92d709cd-6900-40b7-9082-c6be49f344b6"
version = "0.2.6"

[[deps.IterTools]]
git-tree-sha1 = "42d5f897009e7ff2cf88db414a389e5ed1bdd023"
uuid = "c8e1da08-722c-5040-9ed9-7db0dc04731e"
version = "1.10.0"

[[deps.IteratorInterfaceExtensions]]
git-tree-sha1 = "a3f24677c21f5bbe9d2a714f95dcd58337fb2856"
uuid = "82899510-4779-5014-852e-03e436cf321d"
version = "1.0.0"

[[deps.JLLWrappers]]
deps = ["Artifacts", "Preferences"]
git-tree-sha1 = "7204148362dafe5fe6a273f855b8ccbe4df8173e"
uuid = "692b3bcd-3c85-4b1f-b108-f13ce0eb3210"
version = "1.8.0"

[[deps.JuliaSyntaxHighlighting]]
deps = ["StyledStrings"]
uuid = "ac6e5ff7-fb65-4e79-a425-ec3bc9c03011"
version = "1.12.0"

[[deps.LRUCache]]
git-tree-sha1 = "5519b95a490ff5fe629c4a7aa3b3dfc9160498b3"
uuid = "8ac3fa9e-de4c-5943-b1dc-09c6b5f20637"
version = "1.6.2"
weakdeps = ["Serialization"]

    [deps.LRUCache.extensions]
    SerializationExt = ["Serialization"]

[[deps.LaTeXStrings]]
git-tree-sha1 = "f88f3ccef05a6a72a0cf0ed417c8fd68530f4ab2"
uuid = "b964fa9f-0449-5b57-a5c2-d3ea65f4040f"
version = "1.4.1"

[[deps.LayoutPointers]]
deps = ["ArrayInterface", "LinearAlgebra", "ManualMemory", "SIMDTypes", "Static", "StaticArrayInterface"]
git-tree-sha1 = "a9eaadb366f5493a5654e843864c13d8b107548c"
uuid = "10f19ff3-798f-405d-979b-55457f8fc047"
version = "0.1.17"

[[deps.Libdl]]
uuid = "8f399da3-3557-5675-b5ff-fb832c97cbdb"
version = "1.11.0"

[[deps.Libiconv_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl"]
git-tree-sha1 = "be484f5c92fad0bd8acfef35fe017900b0b73809"
uuid = "94ce4f54-9a6c-5748-9c1c-f9c7231a4531"
version = "1.18.0+0"

[[deps.LightXML]]
deps = ["Libdl", "XML2_jll"]
git-tree-sha1 = "aa971a09f0f1fe92fe772713a564aa48abe510df"
uuid = "9c8b4983-aa76-5018-a973-4c85ecc9e179"
version = "0.9.3"

[[deps.LineSearches]]
deps = ["LinearAlgebra", "NLSolversBase", "NaNMath", "Printf"]
git-tree-sha1 = "a09a85e94e681def2446752cddaf9401a4d82b6d"
uuid = "d3d80556-e9d4-5f37-9878-2ab0fcc64255"
version = "7.8.2"

[[deps.LinearAlgebra]]
deps = ["Libdl", "OpenBLAS_jll", "libblastrampoline_jll"]
uuid = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
version = "1.12.0"

[[deps.LinearAlgebraX]]
deps = ["LinearAlgebra", "Mods", "Primes", "SimplePolynomials"]
git-tree-sha1 = "81b61301d2881af967ad53b13c64f21421040d46"
uuid = "9b3f67b0-2d00-526e-9884-9e4938f8fb88"
version = "0.2.11"

[[deps.LogExpFunctions]]
deps = ["DocStringExtensions", "IrrationalConstants", "LinearAlgebra"]
git-tree-sha1 = "28d620bcdb37a3fb02de9f521928ee453690f414"
uuid = "2ab3a3ac-af41-5b50-aa03-7779005ae688"
version = "1.0.3"

    [deps.LogExpFunctions.extensions]
    LogExpFunctionsChainRulesCoreExt = "ChainRulesCore"
    LogExpFunctionsChangesOfVariablesExt = "ChangesOfVariables"
    LogExpFunctionsInverseFunctionsExt = "InverseFunctions"

    [deps.LogExpFunctions.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    ChangesOfVariables = "9e997f8a-9a97-42d5-a9f1-ce6bfc15e2c0"
    InverseFunctions = "3587e190-3f89-42d0-90ee-14403ec27112"

[[deps.Logging]]
uuid = "56ddb016-857b-54e1-b83d-db4d58db5568"
version = "1.11.0"

[[deps.LoopVectorization]]
deps = ["ArrayInterface", "CPUSummary", "CloseOpenIntervals", "DocStringExtensions", "HostCPUFeatures", "IfElse", "LayoutPointers", "LinearAlgebra", "OffsetArrays", "PolyesterWeave", "PrecompileTools", "SIMDTypes", "SLEEFPirates", "Static", "StaticArrayInterface", "ThreadingUtilities", "UnPack", "VectorizationBase"]
git-tree-sha1 = "7a8449291a67c97435ec4d704ca08a548097305c"
uuid = "bdcacae8-1622-11e9-2a5c-532679323890"
version = "0.12.175"

    [deps.LoopVectorization.extensions]
    ForwardDiffExt = ["ChainRulesCore", "ForwardDiff"]
    ForwardDiffNNlibExt = ["ForwardDiff", "NNlib"]
    SpecialFunctionsExt = "SpecialFunctions"

    [deps.LoopVectorization.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    ForwardDiff = "f6369f11-7733-5829-9624-2563aa707210"
    NNlib = "872c559c-99b0-510c-b3b7-b6c96a88d5cd"
    SpecialFunctions = "276daf66-3868-5448-9aa4-cd146d93841b"

[[deps.MPC_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPFR_jll"]
git-tree-sha1 = "a936e1419925204ed278668008a07ea8bc5d78a2"
uuid = "2ce0c516-f11f-5db3-98ad-e0e1048fbd70"
version = "1.4.1+0"

[[deps.MPFR_jll]]
deps = ["Artifacts", "GMP_jll", "Libdl"]
uuid = "3a97d323-0669-5f0c-9066-3539efd106a3"
version = "4.2.2+0"

[[deps.MacroTools]]
git-tree-sha1 = "1e0228a030642014fe5cfe68c2c0a818f9e3f522"
uuid = "1914dd2f-81c6-5fcd-8719-6d5c9610ff09"
version = "0.5.16"

[[deps.ManualMemory]]
git-tree-sha1 = "bcaef4fc7a0cfe2cba636d84cda54b5e4e4ca3cd"
uuid = "d125e4d3-2237-4719-b19c-fa641b8a4667"
version = "0.1.8"

[[deps.Markdown]]
deps = ["Base64", "JuliaSyntaxHighlighting", "StyledStrings"]
uuid = "d6f4376e-aef5-505a-96c1-9c027394607a"
version = "1.11.0"

[[deps.Missings]]
deps = ["DataAPI"]
git-tree-sha1 = "ec4f7fbeab05d7747bdf98eb74d130a2a2ed298d"
uuid = "e1d29d7a-bbdc-5cf2-9ac0-f12de2c33e28"
version = "1.2.0"

[[deps.MixedSubdivisions]]
deps = ["LinearAlgebra", "MultivariatePolynomials", "ProgressMeter", "StaticArrays"]
git-tree-sha1 = "4fce5c03b4dcdbb89da6fba4d42cf870bfbd9c7a"
uuid = "291d046c-3347-11e9-1e74-c3d251d406c6"
version = "1.2.0"

[[deps.Mmap]]
uuid = "a63ad114-7e13-5084-954f-fe012c677804"
version = "1.11.0"

[[deps.Mods]]
git-tree-sha1 = "0a3c164857cfc4defe0ac09e6b0123d61320abb1"
uuid = "7475f97c-0381-53b1-977b-4c60186c8d62"
version = "2.2.6"

[[deps.Multisets]]
git-tree-sha1 = "f4205a002e2e0c4a10971ea313084ee212f761a4"
uuid = "3b2b4ff1-bcff-5658-a3ee-dbcf1ce5ac09"
version = "0.4.6"

[[deps.MultivariatePolynomials]]
deps = ["DataStructures", "LinearAlgebra", "MutableArithmetics", "StarAlgebras"]
git-tree-sha1 = "65f1160de342181533efa7061f86539d420ab81d"
uuid = "102ac46a-7ee4-5c85-9060-abc95bfdeaa3"
version = "0.5.20"

    [deps.MultivariatePolynomials.extensions]
    LatexifyExt = "Latexify"
    MultivariatePolynomialsChainRulesCoreExt = "ChainRulesCore"

    [deps.MultivariatePolynomials.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    Latexify = "23fbe1c1-3f47-55db-b15f-69d7ec21a316"

[[deps.MutableArithmetics]]
deps = ["LinearAlgebra", "SparseArrays", "Test"]
git-tree-sha1 = "158af80b4d50a7bdc37c8357c4c4554c335cfe5f"
uuid = "d8a4904e-b15c-11e9-3269-09a3773c0cb0"
version = "1.9.0"

[[deps.NLSolversBase]]
deps = ["ADTypes", "DifferentiationInterface", "FiniteDiff", "LinearAlgebra"]
git-tree-sha1 = "f96d38936d92d610318dec4d3b5ef37b0373c20f"
uuid = "d41bc354-129a-5804-8e4c-c37616107c6c"
version = "8.0.1"

[[deps.NaNMath]]
deps = ["OpenLibm_jll"]
git-tree-sha1 = "dbd2e8cd2c1c27f0b584f6661b4309609c5a685e"
uuid = "77ba4419-2d1f-58cd-9bb1-8ffee604a2e3"
version = "1.1.4"

[[deps.OffsetArrays]]
git-tree-sha1 = "117432e406b5c023f665fa73dc26e79ec3630151"
uuid = "6fe1bfb0-de20-5000-8ca7-80f57d26f881"
version = "1.17.0"
weakdeps = ["Adapt"]

    [deps.OffsetArrays.extensions]
    OffsetArraysAdaptExt = "Adapt"

[[deps.OpenBLAS32_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl", "libblastrampoline_jll"]
git-tree-sha1 = "30870d0f2dc0b2dba76b10df1c58c7f018413e56"
uuid = "656ef2d0-ae68-5445-9ca0-591084a874a2"
version = "0.3.34+0"

[[deps.OpenBLAS_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl"]
uuid = "4536629a-c528-5b80-bd46-f80d51c5b363"
version = "0.3.29+0"

[[deps.OpenLibm_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "05823500-19ac-5b8b-9628-191a04bc5112"
version = "0.8.7+0"

[[deps.OpenSpecFun_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl"]
git-tree-sha1 = "1346c9208249809840c91b26703912dff463d335"
uuid = "efe28fd5-8261-553b-a9e1-b2916fc3738e"
version = "0.5.6+0"

[[deps.Optim]]
deps = ["ADTypes", "EnumX", "FillArrays", "LineSearches", "LinearAlgebra", "NLSolversBase", "NaNMath", "PositiveFactorizations", "Printf", "SparseArrays", "Statistics"]
git-tree-sha1 = "81f338ad984b25bc82471db4d235e7b8bf21b8d6"
uuid = "429524aa-4258-5aef-a3af-852621145aeb"
version = "2.3.2"

    [deps.Optim.extensions]
    OptimMOIExt = "MathOptInterface"

    [deps.Optim.weakdeps]
    MathOptInterface = "b8f27783-ece8-5eb3-8dc8-9495eed66fee"

[[deps.OrderedCollections]]
git-tree-sha1 = "b079a6affebde167dad8ffe0d670b53917fbcb68"
uuid = "bac558e1-5e72-5ebc-8fee-abe8a469f55d"
version = "2.0.3"

[[deps.PDMats]]
deps = ["LinearAlgebra", "SparseArrays", "SuiteSparse"]
git-tree-sha1 = "123266c25174ef6c8d4718920abc206452cf8de6"
uuid = "90014a1f-27ba-587c-ab20-58faa44d9150"
version = "0.11.41"
weakdeps = ["StatsBase"]

    [deps.PDMats.extensions]
    StatsBaseExt = "StatsBase"

[[deps.Parameters]]
deps = ["OrderedCollections", "UnPack"]
git-tree-sha1 = "0ed04c372da78ff5b98e35e3bd4f4ca9931299cc"
uuid = "d96e819e-fc66-5662-9728-84c9c7592b0a"
version = "0.13.1"

[[deps.Permutations]]
deps = ["Combinatorics", "LinearAlgebra", "Random"]
git-tree-sha1 = "b1f03a4943c62552a12c7f95965b76c3f91cf5b7"
uuid = "2ae35dd2-176d-5d53-8349-f30d82d94d4f"
version = "0.4.23"

[[deps.PolyesterWeave]]
deps = ["BitTwiddlingConvenienceFunctions", "CPUSummary", "IfElse", "Static", "ThreadingUtilities"]
git-tree-sha1 = "645bed98cd47f72f67316fd42fc47dee771aefcd"
uuid = "1d0040c9-8b98-4ee7-8388-3f51789ca0ad"
version = "0.2.2"

[[deps.Polynomials]]
deps = ["LinearAlgebra", "OrderedCollections", "Setfield", "SparseArrays"]
git-tree-sha1 = "9aa2cf5b3a0f55ef0ac4f26c8b92cc6d08b06fbf"
uuid = "f27b6e38-b328-58d1-80ce-0feddd5e7a45"
version = "4.1.3"

    [deps.Polynomials.extensions]
    PolynomialsChainRulesCoreExt = "ChainRulesCore"
    PolynomialsFFTWExt = "FFTW"
    PolynomialsMakieExt = "Makie"
    PolynomialsMutableArithmeticsExt = "MutableArithmetics"
    PolynomialsRecipesBaseExt = "RecipesBase"

    [deps.Polynomials.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    FFTW = "7a1cc6ca-52ef-59f5-83cd-3a7055c09341"
    Makie = "ee78f7c6-11fb-53f2-987a-cfe4a2b5a57a"
    MutableArithmetics = "d8a4904e-b15c-11e9-3269-09a3773c0cb0"
    RecipesBase = "3cdcf5f2-1ef4-517c-9805-6587b60abb01"

[[deps.PositiveFactorizations]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "17275485f373e6673f7e7f97051f703ed5b15b20"
uuid = "85a6dd25-e78a-55b7-8502-1745935b8125"
version = "0.2.4"

[[deps.PrecompileTools]]
deps = ["Preferences"]
git-tree-sha1 = "edbeefc7a4889f528644251bdb5fc9ab5348bc2c"
uuid = "aea7be01-6a6a-4083-8856-8a6e6704d82a"
version = "1.3.4"

[[deps.Preferences]]
deps = ["TOML"]
git-tree-sha1 = "aef1987d90dcc2e2cbd919ad10b2d25bcce4f418"
uuid = "21216c6a-2e73-6563-6e65-726566657250"
version = "1.6.1"

[[deps.PrettyTables]]
deps = ["Crayons", "LaTeXStrings", "Markdown", "PrecompileTools", "Printf", "REPL", "Reexport", "StringManipulation", "StyledStrings", "Tables"]
git-tree-sha1 = "99fd8f32ab6728ff205cddd24e2d9ea6cbb498d3"
uuid = "08abe8d2-0d0c-5749-adfa-8a2ac140af0d"
version = "3.5.0"

    [deps.PrettyTables.extensions]
    PrettyTablesExcelExt = "XLSX"
    PrettyTablesTypstryExt = "Typstry"
    PrettyTablesWriteDocxExt = "WriteDocx"

    [deps.PrettyTables.weakdeps]
    Typstry = "f0ed7684-a786-439e-b1e3-3b82803b501e"
    WriteDocx = "d049ceea-54ee-41d7-a26f-ba29db3b6599"
    XLSX = "fdbf4ff8-1666-58a4-91e7-1b58723a45e0"

[[deps.Primes]]
deps = ["IntegerMathUtils"]
git-tree-sha1 = "25cdd1d20cd005b52fc12cb6be3f75faaf59bb9b"
uuid = "27ebfcd6-29c5-5fa9-bf4b-fb8fc14df3ae"
version = "0.5.7"

[[deps.Printf]]
deps = ["Unicode"]
uuid = "de0858da-6303-5e67-8744-51eddeeeb8d7"
version = "1.11.0"

[[deps.ProgressMeter]]
deps = ["Distributed", "Printf"]
git-tree-sha1 = "fbb92c6c56b34e1a2c4c36058f68f332bec840e7"
uuid = "92933f4c-e287-5a05-a399-4b506db050ca"
version = "1.11.0"

[[deps.ProjectiveVectors]]
deps = ["LinearAlgebra", "StaticArrays"]
git-tree-sha1 = "3ddd2e7221440ec76dc01e787c3d3f5a064037b1"
uuid = "01f381cc-face-5a0a-ade9-ef63dc65d628"
version = "1.1.4"

[[deps.PtrArrays]]
git-tree-sha1 = "4fbbafbc6251b883f4d2705356f3641f3652a7fe"
uuid = "43287f4e-b6f4-7ad1-bb20-aadabca52c3d"
version = "1.4.0"

[[deps.QuadGK]]
deps = ["DataStructures", "LinearAlgebra"]
git-tree-sha1 = "5e8e8b0ab68215d7a2b14b9921a946fee794749e"
uuid = "1fd47b50-473d-5c70-9696-f719f8f3bcdc"
version = "2.11.3"

    [deps.QuadGK.extensions]
    QuadGKEnzymeExt = "Enzyme"

    [deps.QuadGK.weakdeps]
    Enzyme = "7da242da-08ed-463a-9acd-ee780be4f1d9"

[[deps.REPL]]
deps = ["InteractiveUtils", "JuliaSyntaxHighlighting", "Markdown", "Sockets", "StyledStrings", "Unicode"]
uuid = "3fa0cd96-eef1-5676-8a61-b3b8758bbffb"
version = "1.11.0"

[[deps.Random]]
deps = ["SHA"]
uuid = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"
version = "1.11.0"

[[deps.Reexport]]
git-tree-sha1 = "45e428421666073eab6f2da5c9d310d99bb12f9b"
uuid = "189a3867-3050-52da-a836-e630ba90ab69"
version = "1.2.2"

[[deps.RingLists]]
deps = ["Random"]
git-tree-sha1 = "70d8d52c6d4238cace6ae1a7dd2c0c4d43acdf0b"
uuid = "286e9d63-9694-5540-9e3c-4e6708fa07b2"
version = "0.2.9"

[[deps.Rmath]]
deps = ["Random", "Rmath_jll"]
git-tree-sha1 = "5b3d50eb374cea306873b371d3f8d3915a018f0b"
uuid = "79098fc4-a85e-5d69-aa6a-4863f24498fa"
version = "0.9.0"

[[deps.Rmath_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl"]
git-tree-sha1 = "6d40b2fe70437b01397d2a4d5b020008da4e7019"
uuid = "f50d1b31-88e8-58de-be2c-1cc44531875f"
version = "0.5.2+0"

[[deps.Roots]]
deps = ["Accessors", "CommonSolve", "Printf"]
git-tree-sha1 = "e6ffa7bd4f8d0b8744d18f219304738d952f9a37"
uuid = "f2b01f46-fcfa-551c-844a-d8ac1e96c665"
version = "3.0.11"

    [deps.Roots.extensions]
    RootsChainRulesCoreExt = "ChainRulesCore"
    RootsForwardDiffExt = "ForwardDiff"
    RootsIntervalRootFindingExt = "IntervalRootFinding"
    RootsSymPyExt = "SymPy"
    RootsSymPyPythonCallExt = "SymPyPythonCall"
    RootsUnitfulExt = "Unitful"

    [deps.Roots.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    ForwardDiff = "f6369f11-7733-5829-9624-2563aa707210"
    IntervalRootFinding = "d2bf35a9-74e0-55ec-b149-d360ff49b807"
    SymPy = "24249f21-da20-56a4-8eb1-6a02cf4ae2e6"
    SymPyPythonCall = "bc8888f7-b21e-4b7c-a06a-5d9c9496438c"
    Unitful = "1986cc42-f94f-5a68-af5c-568840ba703d"

[[deps.SHA]]
uuid = "ea8e919c-243c-51af-8825-aaa63cd721ce"
version = "0.7.0"

[[deps.SIMDTypes]]
git-tree-sha1 = "330289636fb8107c5f32088d2741e9fd7a061a5c"
uuid = "94e857df-77ce-4151-89e5-788b33177be4"
version = "0.1.0"

[[deps.SLEEFPirates]]
deps = ["IfElse", "Static", "VectorizationBase"]
git-tree-sha1 = "72312aa278823c0e99ce31186e22d917d2d11f99"
uuid = "476501e8-09a2-5ece-8869-fb82de89a1fa"
version = "0.6.46"

[[deps.SciMLPublic]]
deps = ["PrecompileTools"]
git-tree-sha1 = "74685afb51732a464fbce79a72708f7c4203ceb7"
uuid = "431bcebd-1456-4ced-9d72-93c2757fff0b"
version = "1.3.0"

[[deps.ScopedValues]]
deps = ["HashArrayMappedTries", "Logging"]
git-tree-sha1 = "67a144433c4ce877ee6d1ada69a124d6b1ecf7be"
uuid = "7e506255-f358-4e82-b7e4-beb19740aa63"
version = "1.6.2"

[[deps.SemialgebraicSets]]
deps = ["CommonSolve", "LinearAlgebra", "MultivariatePolynomials", "MutableArithmetics", "Random", "StarAlgebras"]
git-tree-sha1 = "c11c655945d049effd137c0ff41a67dd4f34c633"
uuid = "8e049039-38e8-557d-ae3a-bc521ccf6204"
version = "0.3.5"

[[deps.Serialization]]
uuid = "9e88b42a-f829-5b0c-bbe9-9e923198166b"
version = "1.11.0"

[[deps.Setfield]]
deps = ["ConstructionBase", "Future", "MacroTools", "StaticArraysCore"]
git-tree-sha1 = "c5391c6ace3bc430ca630251d02ea9687169ca68"
uuid = "efcf1570-3423-57d1-acb7-fd33fddbac46"
version = "1.1.2"

[[deps.SimpleGraphs]]
deps = ["AbstractLattices", "Combinatorics", "DataStructures", "IterTools", "LightXML", "LinearAlgebra", "LinearAlgebraX", "Optim", "Primes", "Random", "RingLists", "SimplePartitions", "SimplePolynomials", "SimpleRandom", "SparseArrays", "Statistics"]
git-tree-sha1 = "34ce9c7e74b4d326a964dd68d73bec61b52c2bbe"
uuid = "55797a34-41de-5266-9ec1-32ac4eb504d3"
version = "0.8.10"

[[deps.SimplePartitions]]
deps = ["AbstractLattices", "DataStructures", "Permutations"]
git-tree-sha1 = "76cdce94e07849d1172ccb8f3a60a0bbbebe58b3"
uuid = "ec83eff0-a5b5-5643-ae32-5cbf6eedec9d"
version = "0.3.3"

[[deps.SimplePolynomials]]
deps = ["Mods", "Multisets", "Polynomials", "Primes"]
git-tree-sha1 = "77b2c5e731f7e50bbd088ccc2810232e06c1afa3"
uuid = "cc47b68c-3164-5771-a705-2bc0097375a0"
version = "0.2.18"

[[deps.SimpleRandom]]
deps = ["Distributions", "LinearAlgebra", "Random"]
git-tree-sha1 = "bb4f42b25b87f124478207a82f5b02dfafdb3e63"
uuid = "a6525b86-64cd-54fa-8f65-62fc48bdc0e8"
version = "0.3.2"

[[deps.Sockets]]
uuid = "6462fe0b-24de-5631-8697-dd941f90decc"
version = "1.11.0"

[[deps.SortingAlgorithms]]
deps = ["DataStructures"]
git-tree-sha1 = "13cd91cc9be159e3f4d95b857fa2aa383b53772a"
uuid = "a2af1166-a08f-5f64-846c-94a0d3cef48c"
version = "1.2.3"

[[deps.SparseArrays]]
deps = ["Libdl", "LinearAlgebra", "Random", "Serialization", "SuiteSparse_jll"]
uuid = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
version = "1.12.0"

[[deps.SpecialFunctions]]
deps = ["IrrationalConstants", "LogExpFunctions", "OpenLibm_jll", "OpenSpecFun_jll"]
git-tree-sha1 = "429071b23f4c9a13fb6582f807cc2ef454082408"
uuid = "276daf66-3868-5448-9aa4-cd146d93841b"
version = "2.9.0"

    [deps.SpecialFunctions.extensions]
    SpecialFunctionsChainRulesCoreExt = "ChainRulesCore"

    [deps.SpecialFunctions.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"

[[deps.StarAlgebras]]
deps = ["LinearAlgebra", "MutableArithmetics", "SparseArrays"]
git-tree-sha1 = "235b1f9d287bbf34083b3d0829343a7942c0ad1c"
uuid = "0c0c59c1-dc5f-42e9-9a8b-b5dc384a6cd1"
version = "0.3.0"

[[deps.Static]]
deps = ["CommonWorldInvalidations", "IfElse", "PrecompileTools", "SciMLPublic"]
git-tree-sha1 = "474a5283ad435618090122872eea6a8165ea6bcf"
uuid = "aedffcd0-7271-4cad-89d0-dc628f76c6d3"
version = "1.4.6"

[[deps.StaticArrayInterface]]
deps = ["ArrayInterface", "Compat", "IfElse", "LinearAlgebra", "PrecompileTools", "SciMLPublic", "Static"]
git-tree-sha1 = "2a635e15d5035c53b345077c947f31ff91744078"
uuid = "0d7ed370-da01-4f52-bd93-41d350b8b718"
version = "1.10.0"
weakdeps = ["OffsetArrays", "StaticArrays"]

    [deps.StaticArrayInterface.extensions]
    StaticArrayInterfaceOffsetArraysExt = "OffsetArrays"
    StaticArrayInterfaceStaticArraysExt = "StaticArrays"

[[deps.StaticArrays]]
deps = ["LinearAlgebra", "PrecompileTools", "Random", "StaticArraysCore"]
git-tree-sha1 = "de349d5585559b692f518b6d3fc7c179d64b2364"
uuid = "90137ffa-7385-5640-81b9-e52037218182"
version = "1.9.23"

    [deps.StaticArrays.extensions]
    StaticArraysChainRulesCoreExt = "ChainRulesCore"
    StaticArraysStatisticsExt = "Statistics"

    [deps.StaticArrays.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    Statistics = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"

[[deps.StaticArraysCore]]
git-tree-sha1 = "6ab403037779dae8c514bad259f32a447262455a"
uuid = "1e83bf80-4336-4d27-bf5d-d5a4f845583c"
version = "1.4.4"

[[deps.Statistics]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "e2b53ce13a53367e96601081e33d34746b571bad"
uuid = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"
version = "1.11.5"
weakdeps = ["SparseArrays"]

    [deps.Statistics.extensions]
    SparseArraysExt = ["SparseArrays"]

[[deps.StatsAPI]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "178ed29fd5b2a2cfc3bd31c13375ae925623ff36"
uuid = "82ae8749-77ed-4fe6-ae5f-f523153014b0"
version = "1.8.0"

[[deps.StatsBase]]
deps = ["AliasTables", "DataAPI", "DataStructures", "IrrationalConstants", "LinearAlgebra", "LogExpFunctions", "Missings", "Printf", "Random", "SortingAlgorithms", "SparseArrays", "Statistics", "StatsAPI"]
git-tree-sha1 = "adb9da019510162e67a4493fc235c23203d8b09e"
uuid = "2913bbd2-ae8a-5f71-8c99-4fb6c76f3a91"
version = "0.34.13"

[[deps.StatsFuns]]
deps = ["HypergeometricFunctions", "IrrationalConstants", "LogExpFunctions", "Reexport", "Rmath", "SpecialFunctions"]
git-tree-sha1 = "91a5737baed20ee31f3faea0e51f57461f6a689e"
uuid = "4c63d2b9-4356-54db-8cca-17b64c39e42c"
version = "2.2.1"

    [deps.StatsFuns.extensions]
    StatsFunsChainRulesCoreExt = "ChainRulesCore"
    StatsFunsInverseFunctionsExt = "InverseFunctions"

    [deps.StatsFuns.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    InverseFunctions = "3587e190-3f89-42d0-90ee-14403ec27112"

[[deps.StringManipulation]]
deps = ["PrecompileTools", "StyledStrings"]
git-tree-sha1 = "9e3a02d73a8f0a9be04e677dbef758aab40f8bea"
uuid = "892a3eda-7b42-436c-8928-eab12a02cf0e"
version = "0.6.1"

[[deps.StructArrays]]
deps = ["ConstructionBase", "DataAPI", "Tables"]
git-tree-sha1 = "4daaddbe37aa80b4551bf7c56adf53e7cfcdf35a"
uuid = "09ab397b-f2b6-538f-b94a-2f83cf4a842a"
version = "0.7.4"

    [deps.StructArrays.extensions]
    AdaptExt = "Adapt"
    GPUArraysCoreExt = "GPUArraysCore"
    KernelAbstractionsExt = "KernelAbstractions"
    LinearAlgebraExt = "LinearAlgebra"
    SparseArraysExt = "SparseArrays"
    StaticArraysExt = "StaticArrays"

    [deps.StructArrays.weakdeps]
    Adapt = "79e6a3ab-5dfb-504d-930d-738a2a938a0e"
    GPUArraysCore = "46192b85-c4d5-4398-a991-12ede77f4527"
    KernelAbstractions = "63c18a36-062a-441e-b654-da1e3ab1ce7c"
    LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"

[[deps.StyledStrings]]
uuid = "f489334b-da3d-4c2e-b8f0-e476e12c162b"
version = "1.11.0"

[[deps.SuiteSparse]]
deps = ["Libdl", "LinearAlgebra", "Serialization", "SparseArrays"]
uuid = "4607b0f0-06f3-5cda-b6b1-a6196a1729e9"

[[deps.SuiteSparse_jll]]
deps = ["Artifacts", "Libdl", "libblastrampoline_jll"]
uuid = "bea87d4a-7f5b-5778-9afe-8cc45184846c"
version = "7.8.3+2"

[[deps.SymEngine_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPC_jll", "MPFR_jll"]
git-tree-sha1 = "98242aa66223902df802ac49b00f6b2d15a2efe3"
uuid = "3428059b-622b-5399-b16f-d347a77089a4"
version = "0.12.0+0"

[[deps.TOML]]
deps = ["Dates"]
uuid = "fa267f1f-6049-4f14-aa54-33bafae1ed76"
version = "1.0.3"

[[deps.TableTraits]]
deps = ["IteratorInterfaceExtensions"]
git-tree-sha1 = "c06b2f539df1c6efa794486abfb6ed2022561a39"
uuid = "3783bdb8-4a98-5b6b-af9a-565f29a5fe9c"
version = "1.0.1"

[[deps.Tables]]
deps = ["DataAPI", "DataValueInterfaces", "IteratorInterfaceExtensions", "OrderedCollections", "TableTraits"]
git-tree-sha1 = "a94d9bdda1b7bed0046cea645639ab3f62196fac"
uuid = "bd369af6-aec1-5ad0-b16a-f7cc5008161c"
version = "1.14.0"

[[deps.Test]]
deps = ["InteractiveUtils", "Logging", "Random", "Serialization"]
uuid = "8dfed614-e22c-5e08-85e1-65c5234f0b40"
version = "1.11.0"

[[deps.ThreadingUtilities]]
deps = ["ManualMemory"]
git-tree-sha1 = "e12924c87b5476110130841e973ba9b9f20ae599"
uuid = "8290d209-cae3-49c0-8002-c8c24d57dab5"
version = "0.5.7"

[[deps.TreeViews]]
deps = ["Test"]
git-tree-sha1 = "8d0d7a3fe2f30d6a7f833a5f19f7c7a5b396eae6"
uuid = "a2a6695c-b41b-5b7d-aed9-dbfdeacea5d7"
version = "0.3.0"

[[deps.UUIDs]]
deps = ["Random", "SHA"]
uuid = "cf7118a7-6976-5b1a-9a39-7adc72f591a4"
version = "1.11.0"

[[deps.UnPack]]
git-tree-sha1 = "387c1f73762231e86e0c9c5443ce3b4a0a9a0c2b"
uuid = "3a884ed6-31ef-47d7-9d2a-63182c4928ed"
version = "1.0.2"

[[deps.Unicode]]
uuid = "4ec0a83e-493e-50e2-b9ac-8f72acf5a8f5"
version = "1.11.0"

[[deps.VectorizationBase]]
deps = ["ArrayInterface", "CPUSummary", "HostCPUFeatures", "IfElse", "LayoutPointers", "Libdl", "LinearAlgebra", "SIMDTypes", "Static", "StaticArrayInterface"]
git-tree-sha1 = "807a234dc5e6132dd6cf4c9317ca0917c4001ab3"
uuid = "3d5dd08c-fd9d-11e8-17fa-ed2836048c2f"
version = "0.21.74"

[[deps.XML2_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl", "Libiconv_jll", "Zlib_jll"]
git-tree-sha1 = "b826aedca5fce2e3c91904e338c279e5c1a2da74"
uuid = "02c8fc9c-b97f-50b9-bbe4-9be30ff0a78a"
version = "2.15.4+0"

[[deps.Zlib_jll]]
deps = ["Libdl"]
uuid = "83775a58-1f1d-513f-b197-d71354ab007a"
version = "1.3.1+2"

[[deps.libblastrampoline_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "8e850b90-86db-534c-a0d3-1478176c7d93"
version = "5.15.0+0"


==> Code/Project.toml <==
[deps]
HomotopyContinuation = "f213a82b-91d6-5c5d-acf7-10f1c761b327"

[compat]
HomotopyContinuation = "2.22"
julia = "1.10"

